Towards Point-Free Spacetimes

In this thesis we propose and study a theory of ordered locales, a type of point-free space equipped with a preorder structure on its frame of opens. It is proved that the Stone-type duality between topological spaces and locales lifts to a new adjunction between a certain category of ordered topological spaces and the newly introduced category of ordered locales. As an application, we use these techniques to develop point-free analogues of some common aspects from the causality theory of Lorentzian manifolds. In particular, we show that so-called indecomposable past sets in a spacetime can be viewed as the points of the locale of futures. This builds towards a point-free causal boundary construction. Furthermore, we introduce a notion of causal coverage that leads naturally to a generalised notion of Grothendieck topology incorporating the order structure. From this naturally emerges a localic notion of domain of dependence, which is generally distinct from the traditional notion in spacetimes.

==> symbols/TikzEdt_files/chronl.tikz <==
\usetikzlibrary{arrows}
\begin{tikzpicture}
\node {$\prec$};
\draw[line cap=round] (0.1,0.09475) .. controls (0.125,0) and (0.125,0) .. (0.1,-0.09475);
\end{tikzpicture}


==> tikz/cones.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{RRed_text}=[text={rgb,255: red,190; green,49; blue,26}]
\tikzstyle{dot_point}=[fill=black, draw=none, shape=circle, inner sep=1pt]

% Edge styles
\tikzstyle{thick_dotted}=[-, dotted, thick]
\tikzstyle{thin_dotted}=[-, dotted]
\tikzstyle{green_open}=[-, fill={rgb,255: red,225; green,255; blue,235}, very thick]
\tikzstyle{green_cone}=[-, draw=none, fill={rgb,255: red,176; green,255; blue,176}, fill opacity=.5]
\tikzstyle{blue_cone}=[-, draw=none, fill={rgb,255: red,205; green,249; blue,255}, fill opacity=.34]
\tikzstyle{blue_open}=[-, fill={rgb,255: red,239; green,255; blue,255}, very thick]
\tikzstyle{yellow_open}=[-, fill={rgb,255: red,255; green,255; blue,220}, fill opacity=1, very thick]
\tikzstyle{yellow_cone}=[-, draw=none, fill={rgb,255: red,255; green,244; blue,185}, fill opacity=.5]
\tikzstyle{yellow_cone_light}=[-, draw=none, fill={rgb,255: red,255; green,244; blue,185}, fill opacity=.2]
\tikzstyle{red_open}=[-, fill={rgb,255: red,255; green,228; blue,228}, very thick]
\tikzstyle{red_cone}=[-, fill={rgb,255: red,255; green,230; blue,230}, fill opacity=.5, draw=none]
\tikzstyle{red_dashed}=[-, fill={rgb,255: red,255; green,228; blue,228}, very thick, draw={rgb,255: red,71; green,26; blue,26}, dash pattern={{on 10pt off 2pt on 1pt off 2pt}}]
\tikzstyle{grey_open}=[-, fill={rgb,255: red,240; green,240; blue,240}, very thick]
\tikzstyle{grey_cone}=[-, draw=none, fill={rgb,255: red,218; green,218; blue,218}, fill opacity=.5]
\tikzstyle{real_line}=[-, ultra thick]
\tikzstyle{real_line_blue}=[ultra thick, draw={rgb,255: red,135; green,197; blue,255}, {|-|}]
\tikzstyle{real_line_red}=[ultra thick, draw={rgb,255: red,191; green,0; blue,3}, {|-|}]
\tikzstyle{real_line_yellow}=[ultra thick, draw={rgb,255: red,217; green,145; blue,0}, {|-|}]
\tikzstyle{real_line_grey}=[ultra thick, draw={rgb,255: red,171; green,171; blue,171}, {|-|}]
\tikzstyle{preimage_frames}=[->]

